Optimal Inference After Model Selection

To perform inference after model selection, we propose controlling the selective type I error; i.e., the error rate of a test given that it was performed. By doing so, we recover long-run frequency properties among selected hypotheses analogous to those that apply in the classical (non-adaptive) context. Our proposal is closely related to data splitting and has a similar intuitive justification, but is more powerful. Exploiting the classical theory of Lehmann and Scheff\'e (1955), we derive most powerful unbiased selective tests and confidence intervals for inference in exponential family models after arbitrary selection procedures. For linear regression, we derive new selective z-tests that generalize recent proposals for inference after model selection and improve on their power, and new selective t-tests that do not require knowledge of the error variance.

==> code/lasso_example/df_5/summary.csv <==
split,level_carve,level_split,power_carve,power_split,p_screen,count_null,count_alt,ntrial,fp,tp,fdp
0.29999999999999999,0.050000000000000003,0.050000000000000003,1.0,1.0,0.0,-1,-1,-1,-1.0,-1.0,-1.0
0.40000000000000002,0.06721991701244813,0.049792531120331947,0.99382239382239379,0.97374517374517378,0.015405112832042636,2410,2590,185,8.540011657923225,3.6267799150637021,0.70191156038901936
0.5,0.059029126213592235,0.051262135922330095,0.98847262247838619,0.92548373816385343,0.093254501478097288,5150,4858,347,9.1977962913195377,4.7710292932007521,0.65845165262226335
0.55000000000000004,0.059615980179622177,0.052880148652833692,0.9892877822814129,0.89506989825461158,0.18587880744806803,51664,48356,3454,9.2987299537186523,5.3010440210956844,0.6369091720022263
0.59999999999999998,0.059811320754716985,0.05067924528301887,0.98723730111460906,0.83714796222241128,0.29552054915075243,53000,47012,3358,9.3776291472322448,5.7254246237789319,0.62090947231027416
0.65000000000000002,0.060598111227701992,0.049692699745165644,0.98400308787579882,0.76051807693957196,0.43605183924597457,53368,46634,3331,9.2985992931011907,6.0905877732687523,0.60422940165705441
0.69999999999999996,0.058059277304100688,0.050197467980659209,0.97865654052638473,0.63624459866439698,0.5587231136906794,54186,45822,3273,9.2504267668146127,6.3627517924206209,0.59247556362205067
0.75,0.061984687868080098,0.050390164899882212,0.97394236664622935,0.47893492160812823,0.68949482139082641,54336,45668,3262,9.1126611709997878,6.5977594588881843,0.58003928638699775
0.80000000000000004,0.058707051446591614,0.051483260606505078,0.96943173821252637,0.28786945812807879,0.78170878459687132,54542,45472,3248,8.9966305655836347,6.7287605294825514,0.57210854160608515
0.84999999999999998,0.054040181844845284,0.049457398445519871,0.96500021984786533,0.11515631183221212,0.87315237839290516,54552,45486,3249,8.7820478366030645,6.8460091373286751,0.56194111982390982
0.87,0.050754910583406629,0.047749926707710347,0.96442879154743566,0.080783623156504517,0.89246424642464239,54576,45430,3245,8.7079207920792072,6.8776127612761275,0.55871817042827643
0.88,0.050276871172393559,0.049176720818511863,0.96257037297677694,0.062236101337086562,0.90222222222222215,54538,45472,3248,8.6858333333333331,6.8869444444444445,0.5577574827869145
0.90000000000000002,0.055009242144177448,0.048539741219963031,0.96085688161274874,0.051987634432011147,0.92736009044657997,54100,45934,3281,8.4821933295647263,6.9157716223855283,0.55086456918389082
0.91000000000000003,0.053502339806182984,0.048970116806072439,0.95456731820368179,0.051292142201233112,0.92944523470839258,54278,45738,3267,8.5544807965860592,6.9229018492176388,0.55270849034060621
0.92000000000000004,0.049420849420849421,0.050156278727707296,0.95623958607384019,0.049285275804612824,0.93620689655172418,54390,45612,3258,8.5267241379310352,6.9321839080459773,0.551573507816421
0.93000000000000005,0.051449918627015832,0.05000739754401539,0.95438321580917562,0.048620179333159222,0.94800693240901224,54072,45948,3282,8.4376083188908151,6.942518775274408,0.54860459001615147
0.93999999999999995,0.054447339039821359,0.049646445850390769,0.95016209206829483,0.04923276421007132,0.94862227324913884,53740,46270,3305,8.317164179104477,6.9443168771526977,0.544977525342762
0.94999999999999996,0.05289384320094493,0.051380481322899747,0.94198473282442752,0.050817884405670664,0.95564633790487297,54184,45850,3275,8.4012255617157869,6.9501021301429819,0.54726377615997268
0.95999999999999996,0.051729212656364973,0.049816041206769683,0.93148464537608977,0.049064704078503524,0.96109637488947819,54360,45654,3261,8.4694960212201593,6.9581491305629237,0.54898177511175639
0.96999999999999997,0.055475103041105048,0.04990531357914671,0.92315360610263519,0.048240291262135922,0.96742001761080121,53862,46144,3296,8.2929263281479315,6.9638978573525092,0.54355521354367065
0.97999999999999998,0.051263056522705387,0.053522483146899773,0.90169064279195099,0.0495892911469425,0.96280023432923256,53996,46018,3287,8.3898652606912716,6.9598711189220852,0.54658041370887722
0.98999999999999999,0.048235469670969186,0.047675893456688802,0.86839382705405643,0.051556168635227176,0.97384660593593897,53612,46396,3314,8.200411401704379,6.9729650308551276,0.54044737096930373
1.0,0.043492919757248817,0.049112160035963137,0.80273537986623222,0.051363402503858686,0.97313084112149539,53388,46648,3332,8.1121495327102799,6.9713785046728969,0.53781512605042014


==> code/lasso_example/gaussian/summary.csv <==
split,level_carve,level_split,power_carve,power_split,p_screen,count_null,count_alt,ntrial,fp,tp,fdp
0.29999999999999999,0.050000000000000003,0.050000000000000003,1.0,1.0,0.0,-1,-1,-1,-1.0,-1.0,-1.0
0.40000000000000002,0.059121621621621621,0.042229729729729729,0.99470899470899465,0.96523053665910807,0.01623850846292637,2368,2646,189,8.552109287739496,3.6072686656929291,0.70333444033831949
0.5,0.063202791779759598,0.060876308646762314,0.98596201486374901,0.92815854665565645,0.093387314439946023,5158,4844,346,9.1336032388663959,4.7441295546558706,0.65814808331874664
0.55000000000000004,0.062918340026773767,0.053165041116848347,0.98876592890677395,0.89616867873910122,0.17552533992583438,52290,47712,3408,9.3622270292542229,5.2614853728883393,0.6402086400360647
0.59999999999999998,0.057114870210601666,0.048298986550126211,0.98780747751204334,0.83527305282005371,0.29315020558131399,53086,46914,3351,9.3807190971918466,5.7140232700551135,0.62145605860398268
0.65000000000000002,0.061674664285979987,0.052784287467916524,0.98283465928744385,0.75475613974403322,0.43548174509028603,53766,46256,3304,9.3259522868063787,6.1117701331224463,0.60410156583508356
0.69999999999999996,0.059166144431746968,0.05083496147749475,0.9765764978368221,0.63003102740025352,0.56537530266343827,54254,45766,3269,9.3047388446904193,6.3770321687997233,0.59334745014999124
0.75,0.059844995247495793,0.047561599766030561,0.97413831148770913,0.47455757094311313,0.68377693282636243,54708,45318,3237,9.2376425855513311,6.586607520067596,0.58376495087569424
0.80000000000000004,0.056509351256575101,0.04913062536528346,0.96888260254596892,0.28792432814710045,0.79822178315633485,54752,45248,3232,8.9925907631513962,6.7574709804890096,0.57095590541303398
0.84999999999999998,0.053683671977781025,0.050687034059348046,0.96551115036431878,0.1185250607198057,0.87669376693766932,54728,45290,3235,8.7796747967479671,6.8544715447154472,0.56157046281851275
0.87,0.054264419723170684,0.049344641480339242,0.96360523311967683,0.07489683027482659,0.89493949394939498,54474,45556,3254,8.7046204620462042,6.8831133113311331,0.55842758085290323
0.88,0.056013179571663921,0.050814570748672891,0.96284215630096526,0.069423017587164459,0.90758891066928027,54630,45374,3241,8.6858022962755523,6.8963875665079808,0.55741858960534829
0.90000000000000002,0.052509992299512302,0.04961314216567049,0.96011959723871076,0.053027305104867431,0.93308443423319931,54542,45486,3249,8.5907524411257903,6.9290637564618036,0.55353441894892674
0.91000000000000003,0.050907626994583517,0.050724637681159424,0.95790540838365579,0.048353682725790097,0.93185738930419781,54648,45374,3241,8.617883841288096,6.9249568717653824,0.5544600244182174
0.92000000000000004,0.052509992299512302,0.049943163066994242,0.95455145408948916,0.052136037661137752,0.94252539912917266,54542,45458,3247,8.5886792452830196,6.9349782293178519,0.55326389797864584
0.93000000000000005,0.048447893569844788,0.050332594235033258,0.9533251982916412,0.049289636537958682,0.95097185958804753,54120,45892,3278,8.4168842471714527,6.9480707861908906,0.54779751902271401
0.93999999999999995,0.053179360817917694,0.049133904600787023,0.94754601226993862,0.051621384750219108,0.95882352941176474,54382,45640,3260,8.4526470588235298,6.9564705882352937,0.54854841480406935
0.94999999999999996,0.052976716769820222,0.04955054524020041,0.94239349138308115,0.052226401889598463,0.95833333333333337,54288,45724,3266,8.445422535211268,6.955105633802817,0.54838525292940843
0.95999999999999996,0.053255745433117264,0.049278137890394813,0.93644957983193278,0.049982492997198882,0.97027348394768143,54304,45696,3264,8.4063614744351955,6.9693816884661119,0.54672879127677665
0.96999999999999997,0.048171407462135205,0.050424824528998893,0.92458258860455989,0.046427481581585946,0.97675111773472423,54140,45878,3277,8.3385991058122197,6.9758569299552908,0.54449202024133903
0.97999999999999998,0.052870653064263903,0.050636681808027405,0.90768499719210338,0.0510173225625297,0.97236107027344898,53716,46298,3307,8.2119964716259926,6.9705968832696268,0.54088233015725462
0.98999999999999999,0.052732431735269189,0.050263477908390759,0.8622152258515895,0.048712230530412348,0.98167067307692313,54274,45738,3267,8.3740985576923084,6.98046875,0.54538160469667318
1.0,0.050518231302661996,0.050443665647602713,0.79756875592723508,0.049271488921458745,0.98689696247766534,53644,46396,3314,8.1331149493746278,6.9863013698630141,0.53792519351598356


==> code/lasso_example/summary_table.csv <==
split_frac,burnin,ndraw,lam_frac,rho,tdf,snr,nactive,md5
0.82,10000,40000,2.0,0.3,inf,7.0,7,030cde95c0263a4a5b8fe23028eec5fe
0.96,10000,40000,2.0,0.3,inf,7.0,7,0809f7a6c20d4524357dc7d3d70706b0
0.87,10000,40000,2.0,0.3,inf,7.0,7,0c91e58e2d6d1685568e0a8e352c5cdf
0.5,10000,90000,2.0,0.3,inf,5.0,7,0d9cfdb95626785e99ad07f6548333d2
0.5,10000,20000,1.0,0.3,inf,7.0,7,16465ce9f1ab32f75bf007efbc7b6c22
0.75,10000,20000,2.0,0.3,inf,7.0,7,196ec19bfb36706187054963ffdfb2f2
0.6,10000,40000,2.0,0.3,inf,7.0,7,21b43752cea763d71ae75abb319d88c7
0.5,10000,40000,2.0,0.3,inf,5.0,7,28be66d4aad6e459f28cc3d6313cf44b
0.5,20000,80000,2.0,0.3,inf,9.0,7,2d4cd728a41e9f8ecbdb163216023814
0.5,10000,90000,0.5,0.3,inf,7.0,7,3469d228f23f424ebd36eae0ed9e0840
0.5,20000,80000,2.0,0.3,inf,7.0,7,36bfdb653c83da2f03f37adfa8bf42af
0.75,10000,40000,2.0,0.3,inf,7.0,7,37aee3cf7ebab51982a404cf956d5681
0.8,10000,40000,2.0,0.3,inf,7.0,7,45f378825e9ab64adde1b90a57696543
0.5,10000,20000,0.5,0.3,inf,7.0,7,4d2bab0ae7d1ea7ea91b41cc05d28fc5
0.5,10000,90000,2.0,0.3,5.0,7.0,7,5105db19113d40d7c19fa4ca94b5a051
0.9,10000,40000,2.0,0.3,inf,7.0,7,5411371e24eb1d4cb200157f51249451
0.5,10000,40000,2.0,0.3,inf,10.0,7,579f730626a506a31f3d8750571d67ff
0.99,10000,40000,2.0,0.3,inf,7.0,7,5b7bd04494a5e83e035f7edb4044e145
0.75,20000,80000,2.0,0.3,inf,9.0,7,5ec6b43c04971f3957a755d9d90c78f5
0.5,10000,20000,2.0,0.3,inf,9.0,7,62cebee13bdc803b4ba9905e855dd97c
0.4,10000,40000,2.0,0.3,inf,7.0,7,6fbdaae853a4acd38098a53fd5e0296c
0.98,10000,40000,2.0,0.3,inf,7.0,7,723b84789efe55f0908376b56399c7aa
0.5,10000,20000,2.0,0.3,inf,7.0,7,7973aceb05d14d8c9964c051963cb555
0.5,10000,40000,2.0,0.3,5.0,7.0,7,7bfdf12db625ac36573248a069bd2d7a
0.5,10000,90000,2.0,0.3,inf,9.0,7,7fced40b20995ececb226b2e8a8e717d
0.835,10000,40000,2.0,0.3,inf,7.0,7,8127fc58496d491fce9447a80c4d35c5
0.5,10000,40000,2.0,0.3,inf,7.0,7,83a135475b4462ee9725501363b29dff
0.5,10000,40000,1.0,0.3,inf,7.0,7,83f7ed6aee498394551e71bfae221911
0.3,10000,40000,2.0,0.3,inf,7.0,7,8437deb983a0af4aa9caef73569c572b
0.2,10000,40000,2.0,0.3,inf,7.0,7,973ff1c75a4f462ed08df4e926f980e1
0.5,10000,20000,2.0,0.3,inf,5.0,7,9af62bcc11f08d30394f8bacb944d75a
0.7,10000,40000,2.0,0.3,inf,7.0,7,a3cd2d77bd9a03f9613b877ce446c2ed
0.85,10000,40000,2.0,0.3,inf,7.0,7,bdb90346c2afb7f527bf1bdec8dd3814
0.5,10000,20000,2.0,0.3,5.0,7.0,7,be28f0888c7b4a17d2f094f4275e6e3c
0.5,10000,40000,2.0,0.3,inf,9.0,7,c5b750d7489734efadac978d128a8296
0.5,10000,20000,1.0,0.3,inf,5.0,7,d1e4d82f017ce33c2a28cc609441aaa2
0.5,10000,20000,2.0,0.3,inf,10.0,7,d6c99540ce040fec44722071dd480223
0.5,10000,90000,2.0,0.3,inf,7.0,7,d9727d462dc7b41801e0ab34a841c136
0.95,10000,40000,2.0,0.3,inf,7.0,7,e0c08feee8f2e27f386ddcfae97b8b79
0.5,10000,90000,2.0,0.3,inf,10.0,7,e0c3da17b36afc3d599c78b4816c0484
0.75,10000,90000,2.0,0.3,inf,7.0,7,e53875375cbc4064bde9005352c9c4bd
0.75,20000,80000,2.0,0.3,inf,7.0,7,f30c96c94b50a4200de00692c626c70f


==> code/twodim_example/equal_tailed_lengths.csv <==
-2.000000000000000000e+00,3.886672609909204823e+00
-1.500000000000000000e+00,3.865518890337183322e+00
-1.000000000000000000e+00,3.859897900638205925e+00
-5.000000000000000000e-01,3.836323840078153857e+00
0.000000000000000000e+00,3.807789039872688797e+00
5.000000000000000000e-01,3.760151454429654816e+00
1.000000000000000000e+00,3.719816528539057643e+00
1.500000000000000000e+00,3.643873767977436451e+00
2.000000000000000000e+00,3.580979711553412770e+00
2.500000000000000000e+00,3.481963516900840716e+00
3.000000000000000000e+00,3.361485211461119782e+00
3.500000000000000000e+00,3.244551657846729498e+00
4.000000000000000000e+00,3.126008283667582432e+00
4.500000000000000000e+00,3.020252938780552121e+00
5.000000000000000000e+00,2.931887609951345119e+00
5.500000000000000000e+00,2.870217558545478997e+00
6.000000000000000000e+00,2.824779221760226111e+00
6.500000000000000000e+00,2.802637149836213482e+00
7.000000000000000000e+00,2.801438879751963817e+00
7.500000000000000000e+00,2.797096152183685902e+00
8.000000000000000000e+00,2.789429304359240636e+00
8.500000000000000000e+00,2.793058743261815025e+00
9.000000000000000000e+00,2.796901044622824628e+00


==> figs/convex.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'convex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{400bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.02)%
    \put(0,0){\includegraphics[width=\unitlength]{convex.pdf}}%
    \put(0.14066225,0.13805743){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{EVENT}}}%
  \end{picture}%
\endgroup%

